Dimensional analysis for clogging of grains in two and three dimensions

We conduct standard dimensional analysis (Vaschy--Buckingham $\Pi$-theorem) for the mean avalanche size $\langle s \rangle$ when particles flow through, and clog at, a small orifice on the base of a flat-bottomed silo. We consider the effect of particle diameter $d$, orifice diameter $D$, particle density $\rho$, particle Young's modulus $E$ and acceleration of gravity $g$. We both perform discrete element method simulations and compile available data in the literature in order to sample the parameter space. We find that our simulations and data across many experiments and simulations of frictional grains are consistent with the scaling equation $\ln (\langle s \rangle+1) = A_\alpha (D/d-1)^{\alpha} + B_\alpha \sqrt{\rho g d / E}$, where $A_\alpha$ and $B_\alpha$ are empirical constants and $\alpha$ is the dimensionality of the system ($\alpha=2$ and $\alpha=3$ for 2D and 3D, respectively). This expression successfully synthesizes the clogging behavior of a number of related clogging systems and motivates future extensions to more complex configurations involving, for example, very low friction particles or external vibrations.

==> supplementalmaterial.txt <==
Supplemental materials

3D PLOTS: .FIG and .GIF FOR DATA PLOTS SHOWN IN MAIN TEXT

For Figures 3 and 4 in the main text showing compiled data in three-dimensional (3D) plots, we provide the following
additional files for more clear visualization and interactivity:

Figure3 3D.fig and Figure4 2D.fig: Matlab .fig files for interactive viewing of the data using Matlab.
Figure3 3D.gif and Figure4 2D.gif: Gif animations showing 360◦ rotation of the plots.

